Semi-Automated Protocol Disambiguation and Code Generation

For decades, Internet protocols have been specified using natural language. Given the ambiguity inherent in such text, it is not surprising that protocol implementations have long exhibited bugs. In this paper, we apply natural language processing (NLP) to effect semi-automated generation of protocol implementations from specification text. Our system, SAGE, can uncover ambiguous or under-specified sentences in specifications; once these are clarified by the spec author, SAGE can generate protocol code automatically. Using SAGE, we discover 5 instances of ambiguity and 6 instances of under-specification in the ICMP RFC; after clarification, SAGE is able to automatically generate code that interoperates perfectly with Linux implementations. We show that SAGE generalizes to BFD, IGMP, and NTP. We also find that SAGE supports many of the conceptual components found in key protocols, suggesting that, with some additional machinery, SAGE may be able to generalize to TCP and BGP.

==> figs/ascii_art.txt <==
 0                   1                   2                   3
 0 1 2 3 4 5 6 7 8 9 0 1 2 3 4 5 6 7 8 9 0 1 2 3 4 5 6 7 8 9 0 1
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|     Type      |     Code      |          Checksum             |
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|           Identifier          |        Sequence Number        |
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|     Data ...
+-+-+-+-+-


==> figs/ascii_art2.txt <==





 0                   1                   2                   3
 0 1 2 3 4 5 6 7 8 9 0 1 2 3 4 5 6 7 8 9 0 1 2 3 4 5 6 7 8 9 0 1
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|     Type      |     Code      |          Checksum             |
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|                             unused                            |
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+
|      Internet Header + 64 bits of Original Data Datagram      |
+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+-+


==> figs/random_rfc_text.txt <==
1.2.1  Continuing Internet Evolution

   The enormous growth of the Internet has revealed problems of
   management and scaling in a large datagram-based packet
   communication system.  These problems are being addressed, and
   as a result there will be continuing evolution of the
   specifications described in this document.  These changes will
   be carefully planned and controlled, since there is extensive
   participation in this planning by the vendors and by the
   organizations responsible for operations of the networks.



1.2.2  Robustness Principle

   At every layer of the protocols, there is a general rule whose
   application can lead to enormous benefits in robustness and
   interoperability [IP:1]:

          "Be liberal in what you accept, and
           conservative in what you send"

